Tracking the Newsworthiness of Public Documents

Journalists must find stories in huge amounts of textual data (e.g. leaks, bills, press releases) as part of their jobs: determining when and why text becomes news can help us understand coverage patterns and help us build assistive tools. Yet, this is challenging because very few labelled links exist, language use between corpora is very different, and text may be covered for a variety of reasons. In this work we focus on news coverage of local public policy in the San Francisco Bay Area by the San Francisco Chronicle. First, we gather news articles, public policy documents and meeting recordings and link them using probabilistic relational modeling, which we show is a low-annotation linking methodology that outperforms other retrieval-based baselines. Second, we define a new task: newsworthiness prediction, to predict if a policy item will get covered. We show that different aspects of public policy discussion yield different newsworthiness signals. Finally we perform human evaluation with expert journalists and show our systems identify policies they consider newsworthy with 68% F1 and our coverage recommendations are helpful with an 84% win-rate.

==> matching-process.tikz <==
\makeatletter
\pgfmathdeclarefunction{memberQ}{2}{%
  \begingroup%
    \edef\pgfutil@tmpb{0}%
    \edef\pgfutil@tmpa{#2}%
    \expandafter\pgfmath@member@i#1\pgfmath@token@stop
    \edef\pgfmathresult{\pgfutil@tmpb}%
    \pgfmath@smuggleone\pgfmathresult%
  \endgroup}
\def\pgfmath@member@i#1{%
    \ifx\pgfmath@token@stop#1%
    \else
      \ifnum#1=\pgfutil@tmpa\relax%
      \gdef\pgfutil@tmpb{1}%
      %\typeout{#1=\pgfutil@tmpa}
      \fi%
      \expandafter\pgfmath@member@i
    \fi}    
\makeatother

\begin{tikzpicture}
% Define the dimensions and parameters
\def\stackHeightOne{10} % Height of the stack
\def\stackHeightTwo{4} % Height of the stack
\def\stackHeightThree{2} % Height of the stack
\def\stackHeightFour{8} % Height of the stack
\def\newspaperWidth{2.5} % Width of each newspaper
\def\newspaperHeight{1.5} % Height of each newspaper
\def\stackSpacing{0.2} % Spacing between newspapers
\def\overlap{0.2} % Overlap between newspapers
\def\betweenStackSpacing{1.1}

% City council meetings
\foreach \i in {2,...,9} {
% \ifthenelse{<boolean>}{<do this if true>}{<do this if false>}
    \pgfmathtruncatemacro{\itest}{memberQ({4,7},\i)}
    \ifnum\itest=1 \relax 
        \def\nodecolor{green}
    \else 
        \def\nodecolor{orange}
    \fi 
      \draw[fill=\nodecolor!40, draw=black!50, rounded corners] ({\i * \overlap + \newspaperWidth * 3 + \betweenStackSpacing * 3 + .5}, {-(\i-1) * \overlap}) rectangle ({\newspaperWidth + \i * \overlap + \newspaperWidth * 3 + \betweenStackSpacing * 3 + .8}, {-(\i * \overlap) + \newspaperHeight});
    
}
\node[align=center, font = {\small}] at ({(\stackHeightOne + \stackHeightTwo + \stackHeightThree + \stackHeightFour) * \overlap + \betweenStackSpacing * 3 + \newspaperWidth * 2.5 + .1}, {-(\stackHeightFour * \overlap) + \newspaperHeight / 2 - .13}) {SFBOS Policy \\ Proposals};

% Draw arrows between stacks
\draw[<->, thick] ({
    ( \stackHeightOne + \stackHeightTwo ) * \overlap + \newspaperWidth * 2 + \betweenStackSpacing * 2 + .7
}, {
    -(\stackHeightOne * \overlap) + \newspaperHeight / 2 + 1.2}
) -- ({
    (\stackHeightOne + \stackHeightTwo + \stackHeightThree) * \overlap + \newspaperWidth * 2.2 + \betweenStackSpacing * 3.1 + .5
}, {
    -(\stackHeightThree * \overlap) + \newspaperHeight / 2 + -1
});

\draw[<->, thick] ({
    ( \stackHeightOne + \stackHeightTwo ) * \overlap + \newspaperWidth * 2 + \betweenStackSpacing * 2 + .4
}, {
    -(\stackHeightOne * \overlap) + \newspaperHeight / 2 + 1
}) -- ({
    (\stackHeightOne + \stackHeightTwo + \stackHeightThree) * \overlap + \newspaperWidth * 2.2 + \betweenStackSpacing * 3.1
}, {
    -(\stackHeightThree * \overlap) + \newspaperHeight / 2 + -.5
});

\draw[->, thick] (5, -\stackHeightOne * \overlap + .5) -- ({(\stackHeightOne) * \overlap + \newspaperWidth * 0.5 + 7}, -\stackHeightOne * \overlap + .5);

\node[align=left] at (6.8, -\stackHeightOne * \overlap + .2) {\textit{Factorize (i.e. Filter)}...};
\node[align=center] at (11.7, -\stackHeightOne * \overlap + .2) {\textit{Match}...};

% 3rd-to-left: 
\foreach \i in {4,...,5} {
  \draw[fill=green!80, draw=black!90, rounded corners] ({\i * \overlap + \newspaperWidth * 2 + \betweenStackSpacing * 2}, {-(\i-1) * \overlap}) rectangle ({\newspaperWidth + \i * \overlap + \newspaperWidth * 2 + \betweenStackSpacing * 2}, {-(\i * \overlap) + \newspaperHeight});
}
\node[align=center, font = {\small}] at ({(\stackHeightOne + \stackHeightTwo + \stackHeightThree) * \overlap + \newspaperWidth * 1.75 + \betweenStackSpacing * 2 - .27}, {-(\stackHeightThree * \overlap) -.5 + \newspaperHeight / 2}) {...covering \\  SFBOS votes \\ and policy...};


% 2nd-to-left: SFBOS Filtered
\foreach \i in {3,...,6} {
  \draw[fill=green!40, draw=black!70, rounded corners] ({\i * \overlap + \newspaperWidth + \betweenStackSpacing + .3}, {-(\i-1) * \overlap}) rectangle ({\newspaperWidth + \i * \overlap + \newspaperWidth + \betweenStackSpacing + .3}, {-(\i * \overlap) + \newspaperHeight});
}
\node[align=center, font = {\small}] at ({(\stackHeightOne + \stackHeightTwo) * \overlap + \newspaperWidth + \betweenStackSpacing}, {-(\stackHeightTwo * \overlap +.25) + \newspaperHeight / 2 -.05}) {...articles\\covering\\SFBOS...};


% Left most -> All SFChron
\foreach \i in {1,...,\stackHeightOne} {
  \draw[fill=green!10, draw=black!50, rounded corners] ({\i * \overlap}, {-(\i-1) * \overlap}) rectangle ({\newspaperWidth + \i * \overlap}, {-(\i * \overlap) + \newspaperHeight});
}
\node[align=center, font = {\small}] at ({\stackHeightOne * \overlap + \newspaperWidth / 2}, {-(\stackHeightOne * \overlap) + \newspaperHeight / 2 + .05}) {All SFChron \\ articles...};

\draw [dashed] (11.2,-1.4) -- (11.2,1.3);
\end{tikzpicture}



